Gibbs Sampler for Matrix Generalized Inverse Gaussian Distributions

Sampling from matrix generalized inverse Gaussian (MGIG) distributions is required in Markov Chain Monte Carlo (MCMC) algorithms for a variety of statistical models. However, an efficient sampling scheme for the MGIG distributions has not been fully developed. We here propose a novel blocked Gibbs sampler for the MGIG distributions, based on the Choleski decomposition. We show that the full conditionals of the diagonal and unit lower-triangular entries are univariate generalized inverse Gaussian and multivariate normal distributions, respectively. Several variants of the Metropolis-Hastings algorithm can also be considered for this problem, but we mathematically prove that the average acceptance rates become extremely low in particular scenarios. We demonstrate the computational efficiency of the proposed Gibbs sampler through simulation studies and data analysis.

==> manuscript.txt <==
@inproceedings{yang2013multi,
  title={Multi-task learning with {G}aussian matrix generalized inverse {G}aussian model},
  author={Yang, Ming and Li, Yingming and Zhang, Zhongfei},
  booktitle={International Conference on Machine Learning},
  pages={423--431},
  year={2013},
  organization={PMLR}
}


@article{butler1998generalized,
  title={Generalized inverse {G}aussian distributions and their {W}ishart connections},
  author={Butler, Ronald W},
  journal={Scandinavian journal of statistics},
  volume={25},
  number={1},
  pages={69--75},
  year={1998},
  publisher={Wiley Online Library}
}


@inproceedings{fazayeli2016matrix,
  title={The matrix generalized inverse {G}aussian distribution: Properties and applications},
  author={Fazayeli, Farideh and Banerjee, Arindam},
  booktitle={Joint European Conference on Machine Learning and Knowledge Discovery in Databases},
  pages={648--664},
  year={2016},
  organization={Springer}
}



@article{herz1955bessel,
  title={Bessel functions of matrix argument},
  author={Herz, Carl S},
  journal={Annals of Mathematics},
  pages={474--523},
  year={1955},
  publisher={JSTOR}
}


@article{barndorff1982exponential,
  title={Exponential transformation models},
  author={Barndorff-Nielsen, O and Blaesild, Preben and Jensen, J Ledet and J{\o}rgensen, B},
  journal={Proceedings of the Royal Society of London. A. Mathematical and Physical Sciences},
  volume={379},
  number={1776},
  pages={41--65},
  year={1982},
  publisher={The Royal Society London}
}


@article{seshadri2008more,
  title={More on connections between {W}ishart and matrix {GIG} distributions},
  author={Seshadri, V and Weso{\l}owski, J},
  journal={Metrika},
  volume={68},
  number={2},
  pages={219--232},
  year={2008},
  publisher={Springer}
}



@article{butler2003laplace,
  title={Laplace approximation for {B}essel functions of matrix argument},
  author={Butler, Ronald W and Wood, Andrew TA},
  journal={Journal of Computational and Applied Mathematics},
  volume={155},
  number={2},
  pages={359--382},
  year={2003},
  publisher={Elsevier}
}



@article{mulder2018matrix,
  title={The matrix-{F} prior for estimating and testing covariance matrices},
  author={Mulder, Joris and Pericchi, Luis Ra{\'u}l},
  journal={Bayesian Analysis},
  volume={13},
  number={4},
  pages={1193--1214},
  year={2018},
  publisher={International Society for Bayesian Analysis}
}






@article{MASSAM2006103,
title = {The {M}atsumoto–{Y}or property and the structure of the {W}ishart distribution},
journal = {Journal of Multivariate Analysis},
volume = {97},
number = {1},
pages = {103-123},
year = {2006},
issn = {0047-259X},
doi = {https://doi.org/10.1016/j.jmva.2004.11.008},
url = {https://www.sciencedirect.com/science/article/pii/S0047259X04002301},
author = {Hélène Massam and Jacek Wesołowski},
}




@article{obiang2022bayesian,
  title={A {B}ayesian approach for partial {G}aussian graphical models with sparsity},
  author={Obiang, Eunice Okome and J{\'e}z{\'e}quel, Pascal and Pro{\"\i}a, Fr{\'e}d{\'e}ric},
  journal={Bayesian Analysis},
  volume={1},
  number={1},
  pages={1--26},
  year={2022},
  publisher={International Society for Bayesian Analysis}
}

@inproceedings{yoshii2013infinite,
  title={Infinite positive semidefinite tensor factorization for source separation of mixture signals},
  author={Yoshii, Kazuyoshi and Tomioka, Ryota and Mochihashi, Daichi and Goto, Masataka},
  booktitle={International conference on machine learning},
  pages={576--584},
  year={2013},
  organization={PMLR}
}



@article{fang2020bayesian,
  title={A {B}ayesian approach for clustering skewed data using mixtures of multivariate normal-inverse {G}aussian distributions},
  author={Fang, Yuan and Karlis, Dimitris and Subedi, Sanjeena},
  journal={arXiv preprint arXiv:2005.02585},
  year={2020}
}




@article{yx2017,
  title={Portfolio optimisation using constrained hierarchical bayes models},
  author={Yin, J. and Xu, X.},
  journal={Statistical Theory and Related Fields},
  volume={1},
  pages={112--120},
  year={2017}
}




@article{yb1994,
author = {Ruoyong Yang and James O. Berger},
title = {{Estimation of a Covariance Matrix Using the Reference Prior}},
volume = {22},
journal = {The Annals of Statistics},
number = {3},
publisher = {Institute of Mathematical Statistics},
pages = {1195 -- 1211},
keywords = {Covariance matrix, entropy loss, hit-and-run sampler, information matrix, Jeffreys prior, Markov chain simulation, quadratic loss, reference prior, risk},
year = {1994},
doi = {10.1214/aos/1176325625},
URL = {https://doi.org/10.1214/aos/1176325625}
}



@InProceedings{ylz2013,
  title = 	 {Multi-Task Learning with Gaussian Matrix Generalized Inverse Gaussian Model},
  author = 	 {Yang, Ming and Li, Yingming and Zhang, Zhongfei},
  booktitle = 	 {Proceedings of the 30th International Conference on Machine Learning},
  pages = 	 {423--431},
  year = 	 {2013},
  editor = 	 {Dasgupta, Sanjoy and McAllester, David},
  volume = 	 {28},
  number =       {3},
  series = 	 {Proceedings of Machine Learning Research},
  address = 	 {Atlanta, Georgia, USA},
  month = 	 {17--19 Jun},
  publisher =    {PMLR},
  pdf = 	 {http://proceedings.mlr.press/v28/yang13d.pdf},
  url = 	 {https://proceedings.mlr.press/v28/yang13d.html},
  abstract = 	 {In this paper, we study the multi-task learning problem with a new perspective of considering the structure of the residue error matrix and the low-rank approximation to the task covariance matrix simultaneously. In particular, we first introduce the Matrix Generalized Inverse Gaussian (MGIG) prior and define a Gaussian Matrix Generalized Inverse Gaussian (GMGIG) model for low-rank approximation to the task covariance matrix. Through combining the GMGIG model with the residual error structure assumption, we propose the GMGIG regression model for multi-task learning. To make the computation tractable, we simultaneously use variational inference and sampling techniques. In particular, we propose two sampling strategies for computing the statistics of the MGIG distribution. Experiments show that this model is superior to the peer methods in regression and prediction.}
}







@article{wwc2018,
  title={On equivalence of the LKJ distribution and the restricted Wishart distribution},
  author={Zhenxun Wang and Yunan Wu and Haitao Chu},
  journal={arXiv preprint  	arXiv:1809.04746},
  year={2018}
}





@book{robert1999monte,
  title={Monte Carlo statistical methods},
  author={Robert, Christian P and Casella, George and Casella, George},
  volume={2},
  year={1999},
  publisher={Springer}
}



@article{protassov2004based,
  title={EM-based maximum likelihood parameter estimation for multivariate generalized hyperbolic distributions with fixed $\lambda$},
  author={Protassov, Rostislav S},
  journal={Statistics and Computing},
  volume={14},
  pages={67--77},
  year={2004},
  publisher={Springer}
}

@article{barndorff1977exponentially,
  title={Exponentially decreasing distributions for the logarithm of particle size},
  author={Barndorff-Nielsen, Ole},
  journal={Proceedings of the Royal Society of London. A. Mathematical and Physical Sciences},
  volume={353},
  number={1674},
  pages={401--419},
  year={1977},
  publisher={The Royal Society London}
}




@phdthesis{prause1999generalized,
  title={The generalized hyperbolic model: Estimation, financial derivatives, and risk measures},
  author={Prause, Karsten and others},
  year={1999},
  school={Citeseer}
}


@article{blaesild1981two,
  title={The two-dimensional hyperbolic distribution and related distributions, with an application to Johannsen's bean data},
  author={Bl{\ae}sild, Preben},
  journal={Biometrika},
  volume={68},
  number={1},
  pages={251--263},
  year={1981},
  publisher={Oxford University Press}
}


@book{blaesild1981multivariate,
  title={Multivariate distributions of hyperbolic type},
  author={Bl{\ae}sild, Preben and Jensen, J Ledet},
  year={1981},
  publisher={Springer}
}




@article{dawid1981some,
  title={Some matrix-variate distribution theory: notational considerations and a Bayesian application},
  author={Dawid, A Philip},
  journal={Biometrika},
  volume={68},
  number={1},
  pages={265--274},
  year={1981},
  publisher={Oxford University Press}
}

@article{thompson2020classification,
  title={Classification with the matrix-variate-t distribution},
  author={Thompson, Geoffrey Z and Maitra, Ranjan and Meeker, William Q and Bastawros, Ashraf F},
  journal={Journal of Computational and Graphical Statistics},
  volume={29},
  number={3},
  pages={668--674},
  year={2020},
  publisher={Taylor \& Francis}
}




@article{gallaugher2017matrix,
  title={A matrix variate skew-t distribution},
  author={Gallaugher, Michael PB and McNicholas, Paul D},
  journal={Stat},
  volume={6},
  number={1},
  pages={160--170},
  year={2017},
  publisher={Wiley Online Library}
}



@misc{Dua:2019,
author = "Dua, Dheeru and Graff, Casey",
year = "2017",
title = "{UCI} Machine Learning Repository",
url = "http://archive.ics.uci.edu/ml",
institution = "University of California, Irvine, School of Information and Computer Sciences" }



@article{gelfand1998model,
  title={Model choice: a minimum posterior predictive loss approach},
  author={Gelfand, Alan E and Ghosh, Sujit K},
  journal={Biometrika},
  volume={85},
  number={1},
  pages={1--11},
  year={1998},
  publisher={Oxford University Press}
}




